Directional miscentering dependence in weak lensing mass bias

Galaxy cluster masses estimated from parametric modeling of weak lensing shear observations are known to be biased by inaccuracies in observationally determined centers. It has recently been shown that such systematic effects can be non-isotropic when centers are derived from X-ray or Compton-Y (Sunyaev-Zeldovich effect) observations, which is often the case in practice. This fact challenges current methods of accurately correcting for weak lensing mass biases using simulations paired with isotropic empirical miscentering distributions, in particular as the effect on determined masses is currently a dominant source of systematic uncertainty. We use hydrodynamical cosmological simulations taken from the Magneticum Pathfinder simulations to show that the non-isotropic component of the mass bias can be reduced to within one percent of the mass when considering the center of mass, rather than the bottom of the gravitational potential, as the reference center of a galaxy cluster.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
